XFlow: Benchmarking Flow Behaviors over Graphs

The occurrence of diffusion on a graph is a prevalent and significant phenomenon, as evidenced by the spread of rumors, influenza-like viruses, smart grid failures, and similar events. Comprehending the behaviors of flow is a formidable task, due to the intricate interplay between the distribution of seeds that initiate flow propagation, the propagation model, and the topology of the graph. The study of networks encompasses a diverse range of academic disciplines, including mathematics, physics, social science, and computer science. This interdisciplinary nature of network research is characterized by a high degree of specialization and compartmentalization, and the cooperation facilitated by them is inadequate. From a machine learning standpoint, there is a deficiency in a cohesive platform for assessing algorithms across various domains. One of the primary obstacles to current research in this field is the absence of a comprehensive curated benchmark suite to study the flow behaviors under network scenarios. To address this disparity, we propose the implementation of a novel benchmark suite that encompasses a variety of tasks, baseline models, graph datasets, and evaluation tools. In addition, we present a comprehensive analytical framework that offers a generalized approach to numerous flow-related tasks across diverse domains, serving as a blueprint and roadmap. Drawing upon the outcomes of our empirical investigation, we analyze the advantages and disadvantages of current foundational models, and we underscore potential avenues for further study. The datasets, code, and baseline models have been made available for the public at: https://github.com/XGraphing/XFlow

==> SL_2_sources_raw_data.csv <==
,"round = 1, seed = 10",,,"round = 2, seed = 20",,,"round = 3, seed = 30",,,"round = 4, seed = 40",,,"round = 5, seed = 50",,,"round = 6, seed = 60",,,"round = 7, seed = 70",,,"round = 8, seed = 80",,,"round = 9, seed = 90",,,"round = 10, seed = 100",,,mean,,,stdev,,
,CiteSeer,Cora,connected small world 1000,CiteSeer,Cora,connected small world 1000,CiteSeer,Cora,connected small world 1000,CiteSeer,Cora,connected small world 1000,CiteSeer,Cora,connected small world 1000,CiteSeer,Cora,connected small world 1000,CiteSeer,Cora,connected small world 1000,CiteSeer,Cora,connected small world 1000,CiteSeer,Cora,connected small world 1000,CiteSeer,Cora,connected small world 1000,CiteSeer,Cora,connected small world 1000,CiteSeer,Cora,connected small world 1000
multisource netsleuth hypotheses_per_step=1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
top score distance ,22,14,11,22,18,16,23,12,11,22,15,11,18,13,12,17,22,9,19,13,13,19,8,13,21,12,7,18,18,9,20.1,14.5,11.2,2.131770261,3.951089864,2.529822128
time ,1.431845665,1.102333307,1.053911209,0.574829817,1.231588364,2.722291231,0.584722519,0.904289007,1.017902851,1.557690144,0.898822069,1.025990486,0.829542398,0.985037088,1.028408051,1.227789402,1.663797855,1.640057087,0.829830408,1.264460564,1.055066347,0.64404273,0.851916075,0.999227285,0.658028364,1.161386728,1.583592176,0.593484879,0.678103209,1.561541796,0.893180633,1.074173427,1.368798852,0.373487541,0.277061728,0.545637812
fast multisource netsleuth assuming 2 sources,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
top score distance ,13,11,11,9,11,12,9,10,10,12,10,10,13,11,11,6,17,10,8,10,14,9,7,10,13,11,11,11,13,12,10.3,11.1,11.1,2.45175674,2.558211181,1.286683938
time ,6.821264744,49.59285426,396.8938911,3.624691725,55.84580731,320.9314928,1.41763854,11.59631109,193.426434,8.431400776,3.544019938,190.8550847,0.650992632,60.76305795,245.6271667,5.120979786,3.819417238,218.2581739,5.483021498,69.38544607,308.8445368,1.135174751,1.129951,298.1193037,2.844651699,66.77448797,214.5512621,1.562134981,2.605947733,270.5778553,3.709195113,32.50573006,265.8085201,2.660778036,30.08689695,66.07534541
fast multisource jordan centrality assuming 2 sources,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
top score distance ,14,12,10,14,6,13,8,7,10,14,9,10,14,12,12,8,13,13,8,9,10,9,7,10,10,11,8,13,13,12,11.2,9.9,10.8,2.82055944,2.643650675,1.619327707
time ,8.435716152,53.34021378,413.4777646,2.538624525,64.57344556,340.69682,1.484064817,11.98597479,215.8002145,6.848623276,3.90197444,214.4769094,0.62845397,62.29359579,266.8431132,5.806004047,3.713587046,239.4092035,7.824486494,79.40856338,327.5570805,1.381309032,1.650248289,316.8590848,3.330885172,73.90789342,235.9827776,1.765404463,2.609076977,292.1157086,4.004357195,35.73845735,286.3218677,2.940331332,33.45533339,64.1534065
fast multisource lisn assuming 2 sources,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
top score distance ,11,6,10,9,8,12,9,5,10,10,11,10,10,15,13,6,18,11,8,7,11,9,7,11,10,11,9,13,14,10,9.5,10.2,10.7,1.840893503,4.341018826,1.159501809
time ,169.4284804,165.3249679,469.0830374,41.88978124,240.2863986,393.0014577,28.13760734,58.34795713,264.2754245,57.92565036,40.95514321,261.769562,12.1246891,150.2729504,316.5357447,85.49480271,25.26181579,289.3266215,135.7552795,255.4383235,381.3582795,66.49111032,43.29249263,370.4041486,83.9399457,226.8016868,286.9675336,38.45781541,20.02117753,345.6773207,71.96451621,122.6002913,337.839913,49.04737486,95.46747003,66.56416672

==> SL_3_sources_raw_data.csv <==
," round = 1, seed = 10 ",,," round = 2, seed = 20 ",,," round = 3, seed = 30 ",,," round = 4, seed = 40 ",,," round = 5, seed = 50 ",,, mean ,,, stdev ,,
, CiteSeer , Cora , connected small world 1000 , CiteSeer , Cora , connected small world 1000 , CiteSeer , Cora , connected small world 1000 , CiteSeer , Cora , connected small world 1000 , CiteSeer , Cora , connected small world 1000 , CiteSeer , Cora , connected small world 1000 , CiteSeer , Cora , connected small world 1000 
multisource netsleuth hypotheses_per_step=1 (2 sources),,,,,,,,,,,,,,,,,,,,,
top score distance , 22.00 , 14.00 , 12.00 , 21.00 , 18.00 , 8.00 , 23.00 , 12.00 , 12.00 , 22.00 , 15.00 , 8.00 , 21.00 , 13.00 , 12.00 , 21.80 , 14.40 , 10.40 , 0.84 , 2.30 , 2.19 
time , 1.70 , 1.43 , 3.32 , 0.68 , 1.66 , 1.63 , 0.67 , 1.06 , 1.77 , 1.82 , 1.14 , 1.65 , 0.64 , 1.20 , 1.66 , 1.10 , 1.30 , 2.01 , 0.60 , 0.25 , 0.74 
fast multisource netsleuth assuming 3 sources,,,,,,,,,,,,,,,,,,,,,
top score distance , 4.00 , 10.00 , 8.00 , 4.00 , 10.00 , 8.00 , 7.00 , 8.00 , 8.00 , 6.00 , 9.00 , 5.00 , 4.00 , 9.00 , 9.00 , 5.00 , 9.20 , 7.60 , 1.41 , 0.84 , 1.52 
time , 12.70 ," 2,854.98 "," 8,556.97 ", 6.91 , 632.21 ," 15,572.00 ", 7.92 , 212.66 ," 19,211.31 ", 7.33 , 76.63 ," 20,642.98 ", 0.88 ," 1,265.72 "," 17,153.16 ", 7.15 ," 1,008.44 "," 16,227.28 ", 4.21 ," 1,131.26 "," 4,704.34 "
fast multisource jordan centrality assuming 3 sources,,,,,,,,,,,,,,,,,,,,,
top score distance , 15.00 , 10.00 , 8.00 , 4.00 , 6.00 , 8.00 , 8.00 , 5.00 , 8.00 , 4.00 , 6.00 , 8.00 , 2.00 , 11.00 , 8.00 , 6.60 , 7.60 , 8.00 , 5.18 , 2.70 , -   
time , 71.65 ," 2,837.60 "," 8,422.42 ", 7.00 , 631.15 ," 15,191.75 ", 7.94 , 209.20 ," 19,151.67 ", 7.57 , 75.01 ," 20,557.28 ", 0.85 ," 1,247.02 "," 17,112.18 ", 19.00 ," 1,000.00 "," 16,087.06 ", 29.57 ," 1,124.15 "," 4,742.73 "
fast multisource lisn assuming 3 sources,,,,,,,,,,,,,,,,,,,,,
top score distance , 3.00 , 10.00 , 8.00 , 2.00 , 10.00 , 9.00 , 8.00 , 4.00 , 9.00 , 3.00 , 6.00 , 7.00 , 2.00 , 10.00 , 7.00 , 3.60 , 8.00 , 8.00 , 2.51 , 2.83 , 1.00 
time , 203.51 ," 2,974.30 "," 8,541.19 ", 51.76 , 841.68 ," 15,499.30 ", 39.24 , 264.22 ," 19,315.53 ", 66.52 , 118.28 ," 20,584.29 ", 14.23 ," 1,356.87 "," 17,044.01 ", 75.05 ," 1,111.07 "," 16,196.86 ", 74.33 ," 1,151.89 "," 4,711.40 "

==> SL_dis_mean_stdev.csv <==
 Distance , top score distance   , CiteSeer  , Cora  , connected small world 1000  , CiteSeer  , Cora  , connected small world 1000
,, mean , mean , mean , stdev , stdev , stdev
 NetSleuth (legacy) , 2 sources  , 20.10 , 14.50 , 11.20 , 2.13 , 3.95 , 2.53
 NetSleuth , 2 sources  , 10.30 , 11.10 , 11.10 , 2.45 , 2.56 , 1.29
, 3 sources  , 5.00 , 9.20 , 7.60 , 1.41 , 0.84 , 1.52
 Jordan Centrality , 2 sources  , 11.20 , 9.90 , 10.80 , 2.82 , 2.64 , 1.62 
, 3 sources  , 6.60 , 7.60 , 8.00 , 5.18 , 2.70 , -
 LISN , 2 sources  , 9.50 , 10.20 , 10.70 , 1.84 , 4.34 , 1.16
, 3 sources  , 3.60 , 8.00 , 8.00 , 2.51 , 2.83 , 1.00


==> SL_time_mean_stdev.csv <==
 Time , top score distance   , CiteSeer  , Cora  ,connected small world 1000, CiteSeer  , Cora  ,connected small world 1000
,, mean , mean , mean , stdev , stdev , stdev 
 NetSleuth (legacy) ,2 sources,0.89,1.07,1.37,0.37,0.28,0.55
 NetSleuth ,2 sources,3.71,32.51,265.81,2.66,30.09,66.08
,3 sources,7.15,"1,008.44","16,227.28",4.21,"1,131.26","4,704.34"
 Jordan Centrality ,2 sources,4.00,35.74,286.32,2.94,33.46,64.15
,3 sources,19.00,"1,000.00","16,087.06",29.57,"1,124.15","4,742.73"
 LISN ,2 sources,71.96,122.60,337.84,49.05,95.47,66.56
,3 sources,75.05,"1,111.07","16,196.86",74.33,"1,151.89","4,711.40"
